Milky Way-like galaxies: stellar population properties of dynamically defined disks, bulges and stellar halos

The formation of galaxies can be understood in terms of the assembly patterns of each type of galactic component. To perform this kind of analysis, is necessary to define some criteria to separate those components. Decomposition methods based on dynamical properties are more physically motivated than photometry-based ones. We use the unsupervised Gaussian Mixture model of \texttt{galactic structure finder} to extract the components of a sub-sample of galaxies with Milky Way-like masses from the EAGLE simulations. A clustering in the space of first and second order dynamical moments of all identified substructures reveals five types of galaxy components: thin and thick disks, stellar halos, bulges and spheroids. We analyse the dynamical, morphological and stellar population properties of these five component types, exploring to what extent these properties correlate with each other, and how much they depend on the total galaxy stellar and dark matter halo masses. All galaxies contain a bulge, a stellar halo and a disk. 60% of objects host two disks (thin and thick), and 68% host also a spheroid. The dynamical disk-to-total ratio does not depend on stellar mass, but the median rotational velocities of the two disks do. Thin disks are well separated in stellar ages, [Fe/H] and $\alpha$-enhancement from the three dispersion-dominated components, while thick disks are in between. Except for thin disks, all components show correlations among their stellar population properties: older ages mean lower metallicities and larger $\alpha$-enhancement. Finally, we quantify the weak dependence of stellar population properties on each component's dynamics.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.
